SHOT: Suppressing the Hessian along the Optimization Trajectory for Gradient-Based Meta-Learning

In this paper, we hypothesize that gradient-based meta-learning (GBML) implicitly suppresses the Hessian along the optimization trajectory in the inner loop. Based on this hypothesis, we introduce an algorithm called SHOT (Suppressing the Hessian along the Optimization Trajectory) that minimizes the distance between the parameters of the target and reference models to suppress the Hessian in the inner loop. Despite dealing with high-order terms, SHOT does not increase the computational complexity of the baseline model much. It is agnostic to both the algorithm and architecture used in GBML, making it highly versatile and applicable to any GBML baseline. To validate the effectiveness of SHOT, we conduct empirical tests on standard few-shot learning tasks and qualitatively analyze its dynamics. We confirm our hypothesis empirically and demonstrate that SHOT outperforms the corresponding baseline. Code is available at: https://github.com/JunHoo-Lee/SHOT

==> text/tmp.txt <==
\section{Formulation of inner loop}

The optimization step in model training can be seen as a discretization of a continuous
gradient flow evolving over time. In conventional deep learning, we can regard
time step as almost infinitesimal as almost infinite number of optimization step
is used. While gradient-based meta-learning (GBML) uses only a few steps,
requiring huge time step. This means in inner loop of GBML, model moves rapidly along
optimization trajectory. To meet that requirements, GBML tend to use larger
learning rate than conventional deep learning's hyperparameter, which up to 
a million times larger than usual learning rate. (CITE)

This results in the appearance of Hessian terms, which describe the second-order derivatives
of the loss function
and influence the curvature of the loss landscape.

Gradient descent benefits from the following condition:

\begin{equation}\label{eq:lossdec}
\int_{0}^{1}\nabla L(\theta(t)) \cdot \nabla L( \theta^k) dt \approx \int_{0}^{1} |\nabla L(\theta^k)|^2_2 -\alpha t \nabla L(\theta^k)^T H(\theta^k) \nabla L(\theta^k) dt >0.
\end{equation}

As GBML requires huge learning rate, following term $L(\theta
^k)^T H(\theta^k) \nabla L(\theta^k)$ appears in the surface. But this term is 
noise in optimization, as gradient descent only regards first-order form.
This differs from conventional deep learning. In this context, high-order terms 
should govern the optimization process.

Interestingly, GBML exhibits a different behavior compared to conventional deep
learning in terms of gradient dynamics. We plotted the dynamics of gradient with
respect to time in 
Figure \ref{}. While conventional DL's gradient changes in both direction and ratio
over time, GBML does not. This means an orthogonality condition to Hessian is
inductive prior in GBML. In other words, outer-loop makes inner loop linear.

Therefore, we hypothesize that linearity is an inductive prior in GBML's inner loop
, induced by the orthogonality condition along the trajectory of the inner loop.

Then we can think we could improve its performance and dynamics if we could explicitly
reduce Hessian in the inner loop if linearity in the inner loop is favored
prior. But how can we reduce the Hessian directly?

\section{Linearity in the Inner Loop(LIL)}

In this section, we introduce our algorithm, Linearity in the Inner Loop (LIL), which
is the main contribution of our paper. LIL reduces the Hessian in the inner loop while
maintaining the order of computation cost.

Our goal is to reduce the Hessian in the inner loop to avoid noise governing the entire
loop. Since we cannot reduce the Hessian directly, we reduce it by reducing the probability
distance between the few-step-optimized model and the many-step-optimized model. As
the many-step-optimized model is relatively less affected by the Hessian term, we can
interpret that if the gap is large, the few-step-optimized model has a distorted loss
surface. Therefore, the probability distance becomes the measure of distortion of the
loss surface, i.e., the more distortion there is, the more the Hessian term is affected
. This does not require the computation of the Hessian. All we need to do is compute
the many-optimized model and obtain the probability distribution of it,
formulized algorithm is as follows:

\begin{equation}
D(P_{f_{few}},P_{f_{many}})
\end{equation}

In this paper, we used KL divergence as the distance metric.

Table () shows the potential of our method. We compared randomly initialized points
with LIL-pretrained models. We trained the model by minimizing distortion without giving
any information on the target loss itself. The result shows significant performance enhancement.

Comparisons to previous research:

Some algorithms have already exploited linearity in the inner loop, such as FoMAML and
Reptile's Hessian-Free GBML algorithm. Both assumed linearity in the inner loop. Also
, ANIL proposed the feature reuse concept, which is similar to our linearity hypothesis
. However, none of these researches argued that linearity in the inner loop is an inductive
prior in the GBML, nor did they propose an algorithm that enforces the Hessian to zero
directly. Our algorithm is similar to the 'SAM' algorithm or natural gradient descent
, and we will discuss this similarity later. Furthermore, we show that even if those
Hessian-zero assumption algorithms can be enhanced by exploiting our algorithm.

Experiments:

In this paper, we propose a distinct method using our loss, LIL. One is for regularization
loss, and the other is for the retraining regime. For regularization algorithms, we
simply added our loss to the pre-existing GBML's outer loop loss as a regularizer,
thereby inducing a penalty to distortion in the inner loop. For the retraining regime
, we used a similar method conducted in Table (), but we added a projector to the Teacher
's head to prevent corruption, which is a common technique used in self-supervised
learning areas. (cite)

